New evidence about HW Vir's circumbinary planets from Hipparcos-Gaia astrometry and a reanalysis of the eclipse timing variations using nested sampling

The post common-envelope eclipsing binary HW Virginis has had many circumbinary companions proposed based on eclipse timing variations. Each proposed solution has lacked in predictability and orbital stability, leaving the origin of the eclipse timing variations an active area of research. Leveraging the catalogue of \textit{Hipparcos} and \textit{Gaia} proper motion anomalies, we show there is slight evidence for a circumbinary companion orbiting HW Vir. We place an upper limit in mass for such a companion which excludes some previously claimed companions. We also apply this method to V471 Tauri and confirm the non-detection of a previously claimed brown dwarf. We adapt the {\tt kima} nested sampling code to analyse eclipse timing variations and re-analyse archival data on HW Vir, varying the order of the ephemeris that we fit for and the amount of the data that we use. Although signals are clearly present, we find two signals around 2500 and 4000 day periods that are not coherent between different \textit{chunks} of the data, so are likely to not be of planetary origin. We analyse the whole dataset and find the best solution to contain four signals. Of these four we argue the outermost is the most compatible with astrometry and thus the most likely to be of planetary nature. We posit the other three pseudo-periodic signals are caused by physical processes on the white dwarf. The eventual release of the full \textit{Gaia} epoch astrometry is a promising way to confirm whether circumbinary planets exist around HW Vir (and other similar systems), and explore white dwarf physics.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
